A Comprehensive Review of Community Detection in Graphs

The study of complex networks has significantly advanced our understanding of community structures which serves as a crucial feature of real-world graphs. Detecting communities in graphs is a challenging problem with applications in sociology, biology, and computer science. Despite the efforts of an interdisciplinary community of scientists, a satisfactory solution to this problem has not yet been achieved. This review article delves into the topic of community detection in graphs, which serves as a thorough exposition of various community detection methods from perspectives of modularity-based method, spectral clustering, probabilistic modelling, and deep learning. Along with the methods, a new community detection method designed by us is also presented. Additionally, the performance of these methods on the datasets with and without ground truth is compared. In conclusion, this comprehensive review provides a deep understanding of community detection in graphs.

==> tmp.txt <==
Modularity-based Methods{

Finding and evaluating community structure in networks(2004,这篇文章很重要，大家都在引，实际上就是Girvan Newman之前的已经引过了)


## Louvain algorithm
PMCDM: Privacy-preserving multiresolution community detection in multiplex networks（2022）
Scalable Community Detection with the Louvain Algorithm(2015)
Distributed Louvain Algorithm for Graph Community Detection(2018)
Faster unfolding of communities: Speeding up the Louvain algorithm(2015)
From Louvain to Leiden: guaranteeing well-connected communities(2019)
Scalable Community Detection with the Louvain Algorithm(2015)
Parallelizing louvain algorithm: Distributed memory challenges(2018) 这个只是加速，算法好像没变
Self-adaptive Louvain algorithm: Fast and stable community detection algorithm based on the principle of small probability event(2018)
Generalized Louvain method for community detection in large networks(2011)
Improving the Louvain algorithm for community detection with modularity maximization(2014)
C-blondel: an efficient louvain-based dynamic community detection algorithm(2020)
Improving Louvain algorithm for community detection(2016)

## Infomap algorithm
A distributed infomap algorithm for scalable and high-quality community detection(2018)
A Novel Algorithm Infomap-SA of Detecting Communities in Complex Networks.(2015)
InfoFlow: A Distributed Algorithm to Detect Communities According to the Map Equation(2019)

## kernighan–lin（An Efficient Heuristic Procedure for Partitioning Graphs （1970））
General optimization technique for high-quality community detection in complex networks（2014）
Improved community structure detection using a modified fine-tuning strategy（2009）
Efficient Community Detection in Large Scale Networks(2013, Kernighan-Lin implemented in this work is combined to the spectral method as a post-processing stage after each bisection)


## EdMot: An Edge Enhancement Approach for Motif-aware Community Detection 
Motif-based embedding label propagation algorithm for community detection(2022)

## LPA：
LPA-MNI: an improved label propagation algorithm based on modularity and node importance for community detection（2021）
总结了之前LPA工作 Related Work部分
Detecting network communities by propagating labels under constraints（2009）
Advanced modularity-specialized label propagation algorithm for detecting communities in networks.（2010）
Modularity-Based Incremental Label Propagation Algorithm for Community Detection（2020）
}



Spectral Clustering Methods{

## Adjacency Matrix-based Spectral Clustering:
DASSCAN: A Density and Adjacency Expansion-Based Spatial Structural Community Detection Algorithm for Networks(2018)
Community Detection in Networks with Node Attributes(2013)
Analysis of spectral clustering algorithms for community detection: the general bipartite setting(2019)

## Laplacian Matrix-based Spectral Clustering:
Optimized Deformed Laplacian for Spectrum-based Community Detection in Sparse Heterogeneous Graphs(2019)
Accurate spectral clustering for community detection in mapreduce(2013)
Spectral clustering-based community detection using graph distance and node attributes(2020)
Detecting network communities using regularized spectral clustering algorithm(2014)

## correlation matrix
Spectral properties of networks with community structure(2009)
Covariance, correlation matrix, and the multiscale community structure of networks(2010)
}






Probabilistic Models：{

GMM(*GMM一般用来clustering): GMM本身, GMM-NK(2013)Community Detection in Multi-relational Social Networks, Learning Community Embedding with  Community Detection and Node Embedding on Graphs(ComE,2017), Community Detection Based on DeepWalk Model in Large-Scale Networks (2020)

HMM:(*一般用于dynamic networks) Dynamic Community Detection Algorithm
Based On Hidden Markov Mode(2016), Community detection model for dynamic networks based on hidden Markov model and evolutionary algorithm (2023)

Bayesian based method:Bayesian Community Detection(2012),Bayesian overlapping community detection in dynamic networks(2016), Overlapping community detection in weighted networks via a Bayesian approach(2017),A network embedding-enhanced Bayesian model for generalized community detection in complex networks（2021）, Bayesian community detection for networks with covariates(2022)

Stochastic Block Model-Based Methods: (这个方法第一次应用到community detection) Stochastic block-models: First steps (1983), Community Detection in the Labelled Stochastic Block Model(2012), Accurate Community Detection in the Stochastic Block Model via Spectral Algorithms(2014), A scalable community detection algorithm for large graphs using stochastic block models(2015), A Regularized Stochastic Block Model for the robust community detection in complex networks(2019,sr),A distributed community detection algorithm for large scale networks under stochastic block models(2023)


LDA-based method: Latent Dirichlet allocation (2003),“An LDA-
based community structure discovery approach for large-scale
social networks(2007), “A model-based approach to attributed graph clustering(2012),A Community Detection Method Based on Topic Model(2021)


MRF(Markov Random Field) based: <<Network-Specific Markov Random Field Approach to Community Detection>>2018, Graph convolutional networks meet markov random fields: Semi-supervised community detection in attribute networks MRFasGCN (2019), ModMRF: A modularity-based Markov Random Field method for community detection(2020)

Non-negative matrix factorization(NMF) based method: Algorithms for non-negative matrix factorization(2000), Clustering complex networks and biological networks by non-negative matrix factorization with various similarity measures(2008), Symmetric nonnegative matrix factorization for graph clustering(2012), Semantic community identification in large attribute networks(2016), PODCD: Probabilistic overlapping dynamic community detection (2021), Nonnegative Matrix Factorization Based on Node Centrality for Community Detection(2023), An Algorithm Based on Non-Negative Matrix Factorization for Detecting Communities in Networks(2024)



}

Deep Learning Approaches： {

GCN: 论文里没加代表的算法，Attributed graph clustering via adaptive graph convolution(2019) , Unsupervised learning for community detection in attributed networks based on graph convolutional network(2021), CLARE: A semi-supervised community detection algorithm（2022), Community detection based on community perspective and graph convolutional network(2023)

Graph autoencoders: VGAE Variational graph auto-encoders(2016), GCAE, Structure enhanced deep clustering network via a weighted neighbourhood auto-encoder(2022), Semi-supervised overlapping community detection in attributed graph with graph convolutional autoencoder(2022)， A novel network core structure extraction algorithm utilized variational autoencoder for community detection（2023），An attentional-walk-based autoencoder for community detection（2023）

Graph Attention Network（GAT）: Hierarchical attention network for attributed community detection of joint representation（2022）, Community Detection Fusing Graph Attention Network(2022)，A graph-enhanced attention model for community detection in multiplex networks（2023），Overlapping community detection using graph attention networks（2023）

Graph representation learning:A unified framework for community detection and network representation learning（2018）， （GEMSEC）Graph embedding with self clustering（2019），A generative model for joint community detection and node representation learning（2019），Inductive representation learning on temporal graphs(2020), Embedding-based Silhouette community detection(2020), Unsupervised learning of joint embeddings for node representation and community detection（2021），Dynamic Community Detection Based on Evolutionary DeepWalk（2022）


}
